Reducing Runtime Overhead via Use-Based Migration in Neutral Atom Quantum Architectures

Neutral atoms are a promising choice for scalable quantum computing architectures. Features such as long distance interactions and native multiqubit gates offer reductions in communication costs and operation count. However, the trapped atoms used as qubits can be lost over the course of computation and due to adverse environmental factors. The value of a lost computation qubit cannot be recovered and requires the reloading of the array and rerunning of the computation, greatly increasing the number of runs of a circuit. Software mitigation strategies exist but exhaust the original mapped locations of the circuit slowly and create more spread out clusters of qubits across the architecture decreasing the probability of success. We increase flexibility by developing strategies that find all reachable qubits, rather only adjacent hardware qubits. Second, we divide the architecture into separate sections, and run the circuit in each section, free of lost atoms. Provided the architecture is large enough, this resets the circuit without having to reload the entire architecture. This increases the number of effective shots before reloading by a factor of two for a circuit that utilizes 30% of the architecture. We also explore using these sections to parallelize execution of circuits, reducing the overall runtime by a total 50% for 30 qubit circuit. These techniques contribute to a dynamic new set of strategies to combat the detrimental effects of lost computational space.

==> data/hole-fidelity-cnu-shot-success-rate-drop-cnu-30-qubits.csv <==
number-of-holes 0,c-smallreroute----mid estimated-shot-success 0,number-of-holes 1,3 estimated-shot-success 1,number-of-holes 2,5 estimated-shot-success 2,number-of-holes 3,wear-leveling--mid estimated-shot-success 3,number-of-holes 4,3 estimated-shot-success 4,number-of-holes 5,5 estimated-shot-success 5,number-of-holes 6,wear-leveling-constrained-mid estimated-shot-success 6,number-of-holes 7,3 estimated-shot-success 7,number-of-holes 8,5 estimated-shot-success 8,number-of-holes 9,c-smallim-reroute---mid estimated-shot-success 9,number-of-holes 10,3 estimated-shot-success 10,number-of-holes 11,5 estimated-shot-success 11
0,0,0,0.5186527004282772,0,0.6819538206139721,0,0,0,0.5986130566985359,0,0.6819538206139719,0,0,0,0.5986130566985359,0,0.6819538206139719,0,0,0,0.5186527004282772,0,0.6819538206139721
,,1,0.5186527004282772,1,0.6819538206139721,,,1,0.5986130566985359,1,0.6819538206139719,,,1,0.5986130566985359,1,0.6819538206139719,,,1,0.4958952000894682,1,0.6819538206139721
,,2,0.514091069705749,2,0.6819538206139721,,,2,0.5924280101776954,2,0.6819538206139719,,,2,0.589945190910764,2,0.6812609122963625,,,2,0.46672201905839894,2,0.6819538206139721
,,3,0.5082102872900738,3,0.6812609186049351,,,3,0.5824010600853878,3,0.67800401491506,,,3,0.5829063467182474,3,0.6792860158727871,,,3,0.4409783391880929,3,0.6819538206139721
,,4,0.4995764075555637,4,0.6775844457045845,,,4,0.5808362763385965,4,0.6755235529652948,,,4,0.5807770421855537,4,0.6753679369224267,,,4,0.41835663208769686,4,0.681602851334692
,,5,0.4905730762951562,5,0.6765405730800845,,,5,0.5916859993621962,5,0.6778315854337806,,,5,0.5741586495676649,5,0.6720942362598117,,,5,0.4037764829275944,5,0.6805499434968515
,,6,0.481095858010665,6,0.6738041597328435,,,6,0.5822909632975255,6,0.6754366560927326,,,6,0.5842864472353947,6,0.6765410078751862,,,6,0.3864312154351731,6,0.6784890608836547
,,7,0.465110022735647,7,0.6676736240554701,,,7,0.575639529189578,7,0.6694432251815298,,,7,0.5764804063756492,7,0.6725311791455373,,,7,0.36779840351367227,7,0.6764633802960477
,,8,0.4420553960205861,8,0.6656301096680887,,,8,0.5767118417592413,8,0.6698552404822777,,,8,0.5815368050663369,8,0.6707735355223807,,,8,0.3459228187207355,8,0.6747265997321038
,,9,0.42520012107526306,9,0.662612679374815,,,9,0.5716215666718344,9,0.6632653991000191,,,9,0.5752609064261249,9,0.6677725827494295,,,9,0.32602808136893274,9,0.6733407878152792
,,10,0.40808617707091976,10,0.6538708957743341,,,10,0.5676988793499237,10,0.6658430277959381,,,10,0.5783626329532174,10,0.6709729490894628,,,10,0.3078421314127794,10,0.6722969135500919
,,11,0.39142847820099486,11,0.6506567045081221,,,11,0.5701300999559831,11,0.6768055319061765,,,11,0.5685342808613685,11,0.6771738722079943,,,11,0.2871197317490101,11,0.6699024285930769
,,12,0.3796580025597119,12,0.6419536104459372,,,12,0.5552326618780846,12,0.6730247913065318,,,12,0.5622818236623834,12,0.6730335804097844,,,12,0.26490296941596125,12,0.6664909260849575
,,13,0.3681116061031116,13,0.6314181620637971,,,13,0.5581772363347058,13,0.6735655738834849,,,13,0.5544571004270402,13,0.6767525006191496,,,13,0.24775412318716805,13,0.662472069604701
,,14,0.34972820039935454,14,0.6233144531987391,,,14,0.5477495544739953,14,0.6768055359019317,,,14,0.5546932121053636,14,0.6711011435007249,,,14,0.22992268444033861,14,0.6584059499051725
,,15,0.33713074079358835,15,0.6166892829239015,,,15,0.5340839419678329,15,0.6781383200557002,,,15,0.5357766798374626,15,0.664840366049162,,,15,0.21172588811824444,15,0.6540645413455565
,,16,0.32669067598243196,16,0.6094682231542644,,,16,0.5262793791816472,16,0.6668230607298086,,,16,0.532187730588214,16,0.6607050408557887,,,16,0.19554295528897367,16,0.6491916575221314
,,17,0.3182518928640768,17,0.5989400720305887,,,17,0.5323521814837371,17,0.6640941269744162,,,17,0.510960422717037,17,0.6606127700403526,,,17,0.17845258662896554,17,0.6448588260470245
,,18,0.3039363969012798,18,0.596579683328057,,,18,0.5227665765722952,18,0.6624914369458788,,,18,0.5124266463738767,18,0.6449370796210693,,,18,0.16687136595751498,18,0.6408309471285648
,,19,0.29218969756102375,19,0.5839003483668643,,,19,0.5206122198171876,19,0.6613179830735677,,,19,0.511442498319384,19,0.6522553298798813,,,19,0.15488221870120678,19,0.6356398873589696
,,20,0.27965467230960495,20,0.5764674423225711,,,20,0.5034843791589865,20,0.6620176136133906,,,20,0.49451253486548985,20,0.6530042106752454,,,20,0.14294954595849438,20,0.6254540182000482
,,21,0.264043508498731,21,0.5667849898219185,,,21,0.48474080571276057,21,0.6549165409766871,,,21,0.500073998294142,21,0.6408381039866246,,,21,0.13541208810089664,21,0.6177069293041239
,,22,0.2534309824522028,22,0.5543136484829908,,,22,0.48289836388915297,22,0.6463309789799234,,,22,0.48645608025376985,22,0.6361614642683725,,,22,0.1256542621966894,22,0.6094889381802884
,,23,0.24421955521564925,23,0.5473899166594185,,,23,0.4706944192588169,23,0.6409310568477294,,,23,0.462972479855574,23,0.6407118078574895,,,23,0.11794951671524109,23,0.5953547916545372
,,24,0.2357904041252893,24,0.5421341355219385,,,24,0.4659532501601759,24,0.6365483633048797,,,24,0.4638467853502297,24,0.635835239092451,,,24,0.11077328302229336,24,0.5864204713124956
,,25,0.22591440888318515,25,0.536450968137816,,,25,0.45023948229247984,25,0.6322446737030775,,,25,0.45195457451246934,25,0.6259616613972087,,,25,0.10621070698349756,25,0.5793650676079001
,,26,0.21604513224591557,26,0.5299957477201195,,,26,0.4408534789437693,26,0.6399810494980149,,,26,0.4472404834412741,26,0.6202253751425543,,,26,0.09920573811540741,26,0.5701076061309693
,,27,0.21106427896691665,27,0.5201142929478723,,,27,0.4321915655848029,27,0.6349793610101423,,,27,0.42627305369080826,27,0.6245638149048647,,,27,0.09490838403598632,27,0.5642057431916184
,,28,0.19747693029923938,28,0.47228126645841695,,,28,0.43766509971179335,28,0.6232963748650459,,,28,0.4461560502316199,28,0.6115054924733577,,,28,0.08759481621859017,28,0.5568075384702228
,,29,0.18444526592877689,29,0.49937382231676697,,,29,0.42605330936550473,29,0.6229167924418318,,,29,0.4156690730031402,29,0.6124820312024728,,,29,0.07675190707436944,29,0.5536316668748115
,,30,0.1806180671383789,30,0.48440729659749887,,,30,0.38561209720672546,30,0.5925758880976473,,,30,0.3996281224818269,30,0.614660502963928,,,30,0.07243440114981767,30,0.5450625070081202
,,31,0.1764116279915589,31,0.49107215470789245,,,31,0.3877959785788566,31,0.5947316217321011,,,31,0.4042069274274234,31,0.5864116210839878,,,31,0.06725600602470852,31,0.5386795115668993
,,32,0.16744870858766692,32,0.4872771399507635,,,32,0.3842576018419904,32,0.5696229515657211,,,32,0.38633734977631934,32,0.5980405792652539,,,32,0.06446932367126323,32,0.5289362071474687
,,33,0.1619054058962653,33,0.4632532463270795,,,33,0.370036153994006,33,0.5797544047066724,,,33,0.3765238544714594,33,0.5690296103472968,,,33,0.061184066075057005,33,0.5158209069766094
,,34,0.1552205882466539,34,0.43689998970898597,,,34,0.39368632978368595,34,0.5643991192775519,,,34,0.3544046425023051,34,0.5662724218959572,,,34,0.058393348665563415,34,0.5072697165914687
,,35,0.1434370426977741,35,0.4627192245774448,,,35,0.357358035895865,35,0.5383908821551538,,,35,0.36544716648639547,35,0.5810573689833728,,,35,0.05735006876309824,35,0.4992715761930089
,,36,0.14210108534443108,36,0.47377198264214326,,,36,0.35851174560584814,36,0.5527322526675442,,,36,0.3343721673880265,36,0.5395645576848511,,,36,0.05418759506656328,36,0.4908512696376021
,,37,0.13525118492277466,37,0.4556780003568186,,,37,0.34688291381478564,37,0.5087401005508115,,,37,0.33531019140666074,37,0.5482425782004079,,,37,0.05159179497224258,37,0.48241182159289747
,,38,0.12515041180967595,38,0.4648308324709367,,,38,0.3469848585273538,38,0.5385582125066946,,,38,0.3346759434675173,38,0.55242521089074,,,38,0.04852507503686587,38,0.4695550689184676
,,39,0.12145692130788366,39,0.39009069060484336,,,39,0.30553133180601105,39,0.5455033603195223,,,39,0.31699928764562096,39,0.551082444886469,,,39,0.04654195845312871,39,0.4582616835002746
,,40,0.11875778738311882,40,0.390161403293979,,,40,0.3046424441625423,40,0.5048948300237115,,,40,0.3005327384121598,40,0.5475709656929737,,,40,0.04295460444028379,40,0.4475480311326492
,,41,0.10760452018837194,41,0.37618027579327823,,,41,0.3083455446149595,41,0.5153425612422933,,,41,0.31171450007479046,41,0.4780367141923717,,,41,0.04143014026617176,41,0.43898709864232854
,,42,0.1026965137132878,42,0.404158043478318,,,42,0.34533785555961927,42,0.4957747597951078,,,42,0.2829045824402896,42,0.42038051111028557,,,42,0.037260684485467294,42,0.4307709467777737
,,43,0.10115010481461802,43,0.34755588265928467,,,43,0.2717625503332871,43,0.45250989572392286,,,43,0.2879830187727101,43,0.4735899740654794,,,43,0.03444271220670737,43,0.4239843980089565
,,44,0.0869986658886432,44,0.3683317818690055,,,44,0.30221996526568745,44,0.43407347100282817,,,44,0.24799614854205207,44,0.3989843996179083,,,44,0.03378466221632001,44,0.419993410383028
,,45,0.07867133122331563,45,0.3381035469361102,,,45,0.2538061526678676,45,0.35281592551777596,,,45,0.24376882427071175,45,0.46831833467264106,,,45,0.031161839509749673,45,0.41758693863792795
,,46,0.0774226187612041,46,0.3749928659397049,,,46,0.276520679463215,46,0.32129720133452655,,,46,0.2352173044258357,46,0.36679303508578487,,,46,0.029616077734766873,46,0.41082837523125154
,,47,0.06626139005464622,47,0.3072223375441335,,,47,0.2406162297874536,47,0.3710733892671774,,,47,0.2376222927531914,47,0.37187155651541387,,,47,0.02830148745929526,47,0.4072161980991512
,,48,0.06277874858482207,48,0.338562745655811,,,48,0.25427583694456224,48,0.32060266663172654,,,48,0.2232190204658277,48,0.381099491426302,,,48,0.026831190729635798,48,0.40559703144783815
,,49,0.054252125601127174,49,0.28506340196005425,,,49,0.23250836338005076,49,0.2739579996178593,,,49,0.209074620004108,49,0.30325942491463687,,,49,0.025550465421528234,49,0.4038739929249448
,,50,0.056132335660628946,50,0.29674641786552347,,,50,0.22217234745348705,50,0.31870605456704887,,,50,0.1934904518175131,50,0.2292831812870562,,,50,0.023370130566116146,50,0.3967884227095333


==> data/hole-fidelity-cuccaro-shot-success-rate-drop-cuccaro-30-qubits.csv <==
number-of-holes 0,0,number-of-holes 1,1,number-of-holes 2,2,number-of-holes 3,3,number-of-holes 4,4,number-of-holes 5,5,number-of-holes 6,6,number-of-holes 7,7,number-of-holes 8,8,number-of-holes 9,9,number-of-holes 10,10,number-of-holes 11,11
0,0,0,0.5739463476638822,0,0.5739463476638821,0,0,0,0.5342401315074309,0,0.5342399572361471,0,0,0,0.5342401315074309,0,0.5342399572361471,0,0,0,0.5739463476638822,0,0.5739463476638821
,,1,0.5739463476638822,1,0.5739463476638821,,,1,0.5342401315074309,1,0.5342399572361471,,,1,0.5342401315074309,1,0.5342399572361471,,,1,0.5640017225770326,1,0.5730828100028621
,,2,0.570077033846684,2,0.5722192747251779,,,2,0.5308587531694084,2,0.5338302022325326,,,2,0.5276980681600064,2,0.5335657918534861,,,2,0.5560973757605686,2,0.5713557346808222
,,3,0.5597414066874448,3,0.5688300850187639,,,3,0.5239247533810822,3,0.533830201456662,,,3,0.5186786573232506,3,0.5341015891912033,,,3,0.5340029816144393,3,0.5687651209122246
,,4,0.5495532464956162,4,0.565620091076752,,,4,0.5126706962604285,4,0.5316623583564989,,,4,0.5236859440283264,4,0.5307580054114326,,,4,0.5198829529021846,4,0.5670380442435478
,,5,0.5377326804230157,5,0.5646412037813746,,,5,0.521977239010473,5,0.5319267675717395,,,5,0.5140251973553955,5,0.5319609880795829,,,5,0.5004704937078044,5,0.5645123992428155
,,6,0.5265482281838038,6,0.5601748575949564,,,6,0.49954571673847603,6,0.5269585323564245,,,6,0.5211621104343356,6,0.5290863913564658,,,6,0.477413890267654,6,0.5645123992428155
,,7,0.5091472587708465,7,0.5528532246378302,,,7,0.5171050177826422,7,0.5299178014293243,,,7,0.5080958628766772,7,0.5280194001245672,,,7,0.45594635837619796,7,0.5622003297567787
,,8,0.4975475801746296,8,0.5547090890799717,,,8,0.5143911027497314,8,0.5250291229721661,,,8,0.5139356761949169,8,0.5261332519378653,,,8,0.42994677886331556,8,0.5546872204403811
,,9,0.4719445927016558,9,0.5452203651398145,,,9,0.5195331795440246,9,0.5233768013460396,,,9,0.5166653770714232,9,0.5243522253349853,,,9,0.4065760068588932,9,0.5530754929062928
,,10,0.4514720026327141,10,0.5426947125632913,,,10,0.5080961857617321,10,0.5251833898387271,,,10,0.5175492074099944,10,0.5274756978806435,,,10,0.3891213270248903,10,0.54618236460924
,,11,0.44337355291609315,11,0.5417469474865104,,,11,0.5132034399214221,11,0.5242147014270115,,,11,0.510008852525557,11,0.5282887059539304,,,11,0.3669436684900089,11,0.5430836713493896
,,12,0.42755052359204326,12,0.5317023568802578,,,12,0.5114916857512433,12,0.5239812999441928,,,12,0.5050080172479364,12,0.5239821687110988,,,12,0.3455116802111181,12,0.5393122390845129
,,13,0.41716563280204555,13,0.5255170353680525,,,13,0.5013294360639972,13,0.5288195939651809,,,13,0.5029531943205168,13,0.523639214799203,,,13,0.3306006515038004,13,0.5303528579999429
,,14,0.40284349349050214,14,0.5198033625146787,,,14,0.48445511953944664,14,0.5280051364696816,,,14,0.5035614690801432,14,0.5266969263993975,,,14,0.30899466218599875,14,0.5275909828835772
,,15,0.39181282362078024,15,0.5167066257279179,,,15,0.47230516919895577,15,0.5244628835283492,,,15,0.48484136232476566,15,0.520566993971688,,,15,0.2943802743253572,15,0.513369325521114
,,16,0.3737732536788509,16,0.510900843708119,,,16,0.46212643159486244,16,0.5237861760192867,,,16,0.4588129628094862,16,0.5268252392727337,,,16,0.274823942253104,16,0.5044075837017621
,,17,0.3671660174394034,17,0.5038733813658325,,,17,0.4504288233389881,17,0.5240046443600384,,,17,0.46032996811761306,17,0.5259332692962557,,,17,0.25448769194706117,17,0.4930369389971606
,,18,0.3488256311521973,18,0.49599099126301266,,,18,0.4501116300478746,18,0.526005724647059,,,18,0.44020467249786055,18,0.5226334533869962,,,18,0.23757491457608623,18,0.48336348299986803
,,19,0.33290588269329574,19,0.48975342826900475,,,19,0.4404943657734715,19,0.5223389860736571,,,19,0.42395059219854137,19,0.52582256978814,,,19,0.21704976110717575,19,0.4733161555099458
,,20,0.32264967488110885,20,0.4824096334337997,,,20,0.4254258329529078,20,0.5281297280779758,,,20,0.41622934312162063,20,0.5171560888208964,,,20,0.20093673638150183,20,0.4655911084586407
,,21,0.3089360167965761,21,0.47933042609013904,,,21,0.4203548093460458,21,0.5219726441740201,,,21,0.4177079687681086,21,0.5188134791109941,,,21,0.1853085706842507,21,0.4550311833274711
,,22,0.2928492047227765,22,0.4675044389420944,,,22,0.42291793595077803,22,0.5130743979477397,,,22,0.41288519809503793,22,0.5172379593820782,,,22,0.1737426493101673,22,0.4385565444083489
,,23,0.28448044611070644,23,0.4585141953172712,,,23,0.3962956325397413,23,0.513850961326416,,,23,0.3976734520471598,23,0.5184916044827461,,,23,0.160924257822517,23,0.426637931270078
,,24,0.2760897919930899,24,0.4443301874605126,,,24,0.4000585543987506,24,0.5154436115979478,,,24,0.388033113103044,24,0.5147000013848084,,,24,0.15013505885133632,24,0.41861700320684847
,,25,0.2625415614611625,25,0.43329542850388797,,,25,0.3794492427406763,25,0.5004531200784954,,,25,0.3862878428227671,25,0.516122556184498,,,25,0.13908221154480643,25,0.40727542674509787
,,26,0.261157288739885,26,0.4169444753483262,,,26,0.3893960057145917,26,0.4932176086028243,,,26,0.38088593649253194,26,0.5104287359697708,,,26,0.12733235311152116,26,0.3903131489323524
,,27,0.25511845349510903,27,0.41012927994062404,,,27,0.36242839797655546,27,0.4877918157328437,,,27,0.3736009841490747,27,0.5013203830154015,,,27,0.1203599950855579,27,0.3751239282754677
,,28,0.24490061180088338,28,0.40421444932557915,,,28,0.3627965448894668,28,0.48612860988592393,,,28,0.34360818544064975,28,0.49921238841222365,,,28,0.10826613403472753,28,0.37003467783336447
,,29,0.23613892081895027,29,0.39184716406103537,,,29,0.35855392093107596,29,0.46242091642600003,,,29,0.344767553075093,29,0.488473454768451,,,29,0.10235247282600167,29,0.3592576499022161
,,30,0.2236142874859928,30,0.3587900052765772,,,30,0.35387972884886093,30,0.4543650451856655,,,30,0.3187885830584563,30,0.48643749753445487,,,30,0.09132453151068108,30,0.35512751443586676
,,31,0.212145140371909,31,0.3854526738356041,,,31,0.3295037513805509,31,0.4449471005600531,,,31,0.33231297564674156,31,0.47341145680451513,,,31,0.08530143618563082,31,0.34826427343645977
,,32,0.20907341350108796,32,0.35403097989469495,,,32,0.32066803318251,32,0.4477934511523291,,,32,0.3137820573841464,32,0.45085198639854296,,,32,0.08068571209679624,32,0.3422675819786109
,,33,0.19573848193652904,33,0.35256806435867943,,,33,0.3257759773344877,33,0.44764253364284723,,,33,0.30011849532061197,33,0.4628504169489669,,,33,0.07948078892038915,33,0.33234693080678684
,,34,0.17823434179582162,34,0.35091472126401413,,,34,0.3242088625901503,34,0.42874527362082515,,,34,0.30173315028073017,34,0.46360769925100515,,,34,0.07506980314747877,34,0.3312072811566644
,,35,0.17068471480539305,35,0.3568315724275402,,,35,0.2835132077275223,35,0.41540448941868763,,,35,0.2756655940559399,35,0.40983239195128585,,,35,0.06853148026509505,35,0.3208835710038078
,,36,0.16289754075974267,36,0.3156097185982091,,,36,0.27601913325344707,36,0.390387960200137,,,36,0.2954725054218595,36,0.4073591679176346,,,36,0.06477823564214184,36,0.3160363379888449
,,37,0.1504619592597544,37,0.2944197181536023,,,37,0.2731618276118879,37,0.41081723485512955,,,37,0.2794857452511375,37,0.41377599297107526,,,37,0.06272500896407882,37,0.3058825656517819
,,38,0.15543769079336361,38,0.33067443652161493,,,38,0.2561067939401982,38,0.3734610927652021,,,38,0.2798813838530341,38,0.4237779279913358,,,38,0.056541697141153376,38,0.2943815787459746
,,39,0.13140919772357923,39,0.32674540185078493,,,39,0.25247002375488165,39,0.3867671471856293,,,39,0.2644698907736819,39,0.3872670260944927,,,39,0.05597161482800927,39,0.2883990398163976
,,40,0.12949726254976746,40,0.3202540122746564,,,40,0.23338081765769628,40,0.3602269859963393,,,40,0.267192001326687,40,0.3540797792627616,,,40,0.05306177513135179,40,0.2839086235499072
,,41,0.12890332822202746,41,0.2964345527492621,,,41,0.23465691592061894,41,0.3335610758793859,,,41,0.2598374349970545,41,0.3484071460715844,,,41,0.048417883543639524,41,0.2745510862984196
,,42,0.11177376500102754,42,0.2902429841296998,,,42,0.2513414622734418,42,0.3500469177199071,,,42,0.22855916876766924,42,0.3299742480387748,,,42,0.04182002188027024,42,0.2656495403895277
,,43,0.10739535406059181,43,0.2567852680220825,,,43,0.2123913173805263,43,0.2847639388181679,,,43,0.23297799350342166,43,0.3366598263308583,,,43,0.040951539664928406,43,0.2602820495819406
,,44,0.10199641932776683,44,0.29219589887058406,,,44,0.1941079335743412,44,0.30301202977978187,,,44,0.2282530490217151,44,0.2795796292568273,,,44,0.0364722908759268,44,0.25413961079137876
,,45,0.09794733334406375,45,0.2703565706761188,,,45,0.2154906767112424,45,0.25781461525715776,,,45,0.194206332173685,45,0.28662917028742496,,,45,0.03447701199665238,45,0.2523583174885711
,,46,0.0882787491209393,46,0.20623844034547173,,,46,0.20901328968013938,46,0.17654183006607596,,,46,0.21172061366787143,46,0.2511248818769322,,,46,0.031595010461140195,46,0.2512179624441844
,,47,0.09328572589761568,47,0.2658040596394953,,,47,0.17985904168163858,47,0.22030722031530603,,,47,0.17740555298777153,47,0.22725876093914002,,,47,0.029714887189768616,47,0.24246246781849698
,,48,0.08494010300772345,48,0.25201785875679755,,,48,0.15516127509231725,48,0.21531111870045477,,,48,0.1793506265003796,48,0.2061447997452705,,,48,0.02941253992384881,48,0.23962672836199436
,,49,0.07567662370021655,49,0.23526829293000753,,,49,0.17315438849693923,49,0.18189890765232886,,,49,0.1573619591912403,49,0.14311179864453086,,,49,0.02659790569890183,49,0.2384670193772815
,,50,0.07244656268992768,50,0.15994169985235712,,,50,0.17224654180110288,50,0.1558012869686207,,,50,0.15360067055609827,50,0.17034950422259998,,,50,0.025939416563342966,50,0.23209133498365425

